Unprecedented early flux excess in the hybrid 02es-like type Ia supernova 2022ywc indicates interaction with circumstellar material

We present optical photometric and spectroscopic observations of the 02es-like type Ia supernova (SN) 2022ywc. The transient occurred in the outskirts of an elliptical host galaxy and showed a striking double-peaked light curve with an early excess feature detected in the ATLAS orange and cyan bands. The early excess is remarkably luminous with an absolute magnitude $\sim -19$, comparable in luminosity to the subsequent radioactively-driven second peak. The spectra resemble the hybrid 02es-like SN 2016jhr, that is considered to be a helium shell detonation candidate. We investigate different physical mechanisms that could power such a prominent early excess and rule out massive helium shell detonation, surface $^{56}$Ni distribution and ejecta-companion interaction. We conclude that SN ejecta interacting with circumstellar material (CSM) is the most viable scenario. Semi-analytical modelling with MOSFiT indicates that SN ejecta interacting with $\sim 0.05\,$M$_{\odot}$ of CSM at a distance of $\sim 10^{14}$ cm can explain the extraordinary light curve. A double-degenerate scenario may explain the origin of the CSM, either by tidally-stripped material from the secondary white dwarf, or disk-originated matter launched along polar axes following the disruption and accretion of the secondary white dwarf. A non-spherical CSM configuration could suggest that a small fraction of 02es-like events viewed along a favourable line of sight may be expected to display a very conspicuous early excess like SN 2022ywc.

==> tab1.txt <==
Title: ATLAS stacked photometry of SN2022ywc
Authors: Srivastav et al.
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1-  8 A8     d       MJD           MJD of Obs
  10- 15 A6     mag     mag           Magnitude
  17- 24 A8     mag   e_mag           Error
  26- 30 A5     ---     Instrument    Instrument
  32- 37 A6     ---     Filter        Filter
  39- 50 A12    ---     isupperlimit  False if detection, True if 3-sigma upper limit
--------------------------------------------------------------------------------
MJD      ABMAG  ABMAGSIG INST  FILTER ISUPPERLIMIT 
59860.34 >20.12 -        ATLAS o      True         
59864.35 >20.28 -        ATLAS o      True         
59865.87 >20.40 -        ATLAS o      True         
59868.15 >21.09 -        ATLAS c      True         
59870.05 >20.68 -        ATLAS o      True         
59872.23 >21.04 -        ATLAS c      True         
59873.92 >20.70 -        ATLAS o      True         
59876.13 >21.05 -        ATLAS c      True         
59878.02 20.27  0.26     ATLAS o      False        
59880.13 18.28  0.03     ATLAS c      False        
59881.24 18.23  0.03     ATLAS c      False        
59881.90 18.34  0.04     ATLAS o      False        
59884.13 18.75  0.08     ATLAS o      False        
59885.22 18.82  0.07     ATLAS o      False        
59886.20 18.78  0.07     ATLAS o      False        
59888.23 18.71  0.09     ATLAS o      False        
59894.00 18.16  0.06     ATLAS o      False        
59896.32 18.07  0.04     ATLAS o      False        
59897.91 18.27  0.03     ATLAS c      False        
59900.15 18.34  0.04     ATLAS o      False        
59902.03 18.52  0.17     ATLAS c      False        
59904.19 18.40  0.04     ATLAS o      False        
59905.90 18.72  0.04     ATLAS c      False        
59908.19 18.73  0.06     ATLAS o      False        
59909.95 19.00  0.09     ATLAS c      False        
59912.18 18.66  0.05     ATLAS o      False        
59913.91 18.84  0.07     ATLAS o      False        
59914.82 18.87  0.09     ATLAS o      False        
59915.93 19.02  0.10     ATLAS o      False        
59916.19 18.74  0.09     ATLAS o      False        
59917.99 18.49  0.16     ATLAS o      False        
59920.19 18.92  0.14     ATLAS o      False        
59921.89 19.08  0.15     ATLAS o      False        
59924.15 19.08  0.11     ATLAS o      False        
59933.89 19.81  0.13     ATLAS o      False        

